Classification of Human Ventricular Arrhythmia in High Dimensional Representation Spaces

We studied classification of human ECGs labelled as normal sinus rhythm, ventricular fibrillation and ventricular tachycardia by means of support vector machines in different representation spaces, using different observation lengths. ECG waveform segments of duration 0.5-4 s, their Fourier magnitude spectra, and lower dimensional projections of Fourier magnitude spectra were used for classification. All considered representations were of much higher dimension than in published studies. Classification accuracy improved with segment duration up to 2 s, with 4 s providing little improvement. We found that it is possible to discriminate between ventricular tachycardia and ventricular fibrillation by the present approach with much shorter runs of ECG (2 s, minimum 86% sensitivity per class) than previously imagined. Ensembles of classifiers acting on 1 s segments taken over 5 s observation windows gave best results, with sensitivities of detection for all classes exceeding 93%.

==> data/3way_classify.csv <==
Time Samples,0.59112,0.010034,0.914177,0.853011,0.00616406
Time Samples,0.31121,0.0042514,0.914651,0.00995733,0.00900901
Time Samples,0.76956,0.009428,0.89853,0.606923,0.803224
Time Samples,0.76355,0.0071875,0.905642,0.650071,0.734945
,Inf,Inf
Mag Spec,0.633,0.0063032,0.904694,0.943575,0.0507349
Mag Spec,0.79864,0.0098929,0.929825,0.665718,0.800379
Mag Spec,0.89221,0.0072605,0.97487,0.810337,0.891418
Mag Spec,0.91023,0.0040058,0.978663,0.859649,0.892366
,Inf,Inf
Mag Spec 15PC,0.65987,0.014106,0.920816,0.932195,0.1266
Mag Spec 15PC,0.79975,0.011255,0.944523,0.652916,0.801802
Mag Spec 15PC,0.88668,0.0057212,0.97724,0.794215,0.888573
Mag Spec 15PC,0.91086,0.0026483,0.981508,0.861546,0.889521
,Inf,Inf
Mag Spec 10PC,0.80512,0.014968,0.948317,0.869606,0.59744
Mag Spec 10PC,0.79817,0.0073258,0.934566,0.654339,0.805595
Mag Spec 10PC,0.85649,0.0078608,0.979137,0.711238,0.87909
Mag Spec 10PC,0.90627,0.0015829,0.978189,0.857278,0.883357
,Inf,Inf
Mag Spec 5PC,0.79358,0.016216,0.952584,0.730204,0.697961
Mag Spec 5PC,0.78932,0.011116,0.941204,0.632527,0.794215
Mag Spec 5PC,0.8617,0.0051212,0.97724,0.732101,0.875771
Mag Spec 5PC,0.89648,0.0066298,0.978663,0.834993,0.875771
,Inf,Inf
PSA,0.64896,0.0084823,0.889047,0.92129,0.136558
PSA,0.62826,0.036272,0.874822,0.955429,0.0545282
PSA,0.4612,0.26499,0.64533,0.614509,0.123755
PSA,0.64075,0.005252,0.993836,0.922238,0.00616406
,Inf,Inf
PSM,0.61072,0.0095024,0.944049,0.849218,0.038881
PSM,0.54686,0.16643,0.904694,0,0.735894
PSM,0.67489,0.0090774,0.941204,0.399716,0.683736
PSM,0.67346,0.011409,0.941204,0.399716,0.679469

==> data/3way_classify_sns.csv <==
"Time Samples","QDA",91.4,85.3,0.6
,"Linear SVM",91.5,1.0,0.9
,"Polynomial SVM",89.9,60.7,80.3
,"RBF SVM",90.6,65.0,73.5
"Magnitude Spectra","QDA",90.5,94.4,5.1
,"Linear SVM",93.0,66.6,80.0
,"Polynomial SVM",97.5,81.0,89.1
,"RBF SVM",97.9,86.0,89.2
"15 PCs","QDA",92.1,93.2,12.7
,"Linear SVM",94.5,65.3,80.2
,"Polynomial SVM",97.7,79.4,88.9
,"RBF SVM",98.2,86.2,89.0
"10PCs","QDA",94.8,87.0,59.7
,"Linear SVM",93.5,65.4,80.6
,"Polynomial SVM",97.9,71.1,87.9
,"RBF SVM",97.8,85.7,88.3
"5PCs","QDA",95.3,73.0,69.8
,"Linear SVM",94.1,63.3,79.4
,"Polynomial SVM",97.7,73.2,87.6
,"RBF SVM",97.9,83.5,87.6
"PSA","QDA",88.9,92.1,13.7
,"Linear SVM",87.5,95.5,5.5
,"Polynomial SVM",64.5,61.5,12.4
,"RBF SVM",99.4,92.2,0.6
"PSM","QDA",94.4,84.9,3.9
,"Linear SVM",90.5,0.0,73.6
,"Polynomial SVM",94.1,40.0,68.4
,"RBF SVM",94.1,40.0,67.9


==> data/4s_3way.csv <==
Time Samples,0.40519,0.020741
Time Samples,0.6487,0.023487
Time Samples,0.27745,0.0074836
Time Samples,0.64804,0.015262
Time Samples,0.71025,0.012595
,Inf,Inf
Mag Spec,0.78909,0.0071913
Mag Spec,0.64804,0.0053208
Mag Spec,0.79807,0.0039895
Mag Spec,0.89122,0.011842
Mag Spec,0.89987,0.010193
,Inf,Inf
Mag Spec 15PC,0.77279,0.0053129
Mag Spec 15PC,0.80772,0.010113
Mag Spec 15PC,0.7851,0.0051291
Mag Spec 15PC,0.88856,0.012825
Mag Spec 15PC,0.89155,0.013716
,Inf,Inf
Mag Spec 10PC,0.76647,0.010121
Mag Spec 10PC,0.80705,0.015775
Mag Spec 10PC,0.78543,0.0098026
Mag Spec 10PC,0.89887,0.0089043
Mag Spec 10PC,0.91151,0.009302
,Inf,Inf
Mag Spec 5PC,0.76647,0.013008
Mag Spec 5PC,0.80539,0.011098
Mag Spec 5PC,0.7821,0.007939
Mag Spec 5PC,0.88689,0.0085124
Mag Spec 5PC,0.90985,0.0061144


==> data/lda_srvt_vf.csv <==
Time Samples,0.53213,0.01584
Time Samples,0.79701,0.015102
,-Inf,Inf
,Inf,Inf
Mag Spec,0.81409,0.0084663
Mag Spec,0.8314,0.016557
,-Inf,Inf
,Inf,Inf
Mag Spec 15PC,0.80697,0.014865
Mag Spec 15PC,0.84562,0.0083846
,-Inf,Inf
,Inf,Inf
Mag Spec 10PC,0.80579,0.01668
Mag Spec 10PC,0.82997,0.011614
,-Inf,Inf
,Inf,Inf
Mag Spec 5PC,0.80128,0.022193
Mag Spec 5PC,0.80792,0.0050368
,-Inf,Inf
,Inf,Inf
PSA,0.64951,0.009677
PSA,0.66327,0.011988
PSA,0.58338,0.043154
,Inf,Inf
PSM,0.73749,0.0096662
PSM,0.72777,0.007441
PSM,0.7327,0.005355


==> data/lda_varying_windows_srvt_vf.csv <==
Time Samples (LIN) 0.5s,0.53289,0.011624
Time Samples (QUAD) 0.5s,0.47551,0.0074331
Mag Spec (LIN) 0.5s,0.72924,0.0066842
Mag Spec (QUAD) 0.5s,0.49477,0.0043017
,Inf,Inf
Time Samples (LIN) 1s,0.53454,0.013954
Time Samples (QUAD) 1s,0.68259,0.10889
Mag Spec (LIN) 1s,0.7983,0.010625
Mag Spec (QUAD) 1s,0.60953,0.051722
,Inf,Inf
Time Samples (LIN) 2s,0.53213,0.01584
Time Samples (QUAD) 2s,0.79701,0.015102
Mag Spec (LIN) 2s,0.81409,0.0084663
Mag Spec (QUAD) 2s,0.8314,0.016557
,Inf,Inf
Time Samples (LIN) 4s,0.5514,0.019802
Time Samples (QUAD) 4s,0.78792,0.008687
Mag Spec (LIN) 4s,0.7999,0.014189
Mag Spec (QUAD) 4s,0.81637,0.016528


==> data/lda_varying_windows_vt_vf.csv <==
Time Samples (LIN) 0.5s,0.56128,0.0078204
Time Samples (QUAD) 0.5s,0.46861,0.0038103
Mag Spec (LIN) 0.5s,0.73675,0.012942
Mag Spec (QUAD) 0.5s,0.48659,0.0045163
,Inf,Inf
Time Samples (LIN) 1s,0.55332,0.016662
Time Samples (QUAD) 1s,0.4789,0.0057746
Mag Spec (LIN) 1s,0.74053,0.0099754
Mag Spec (QUAD) 1s,0.50964,0.0061614
,Inf,Inf
Time Samples (LIN) 2s,0.53177,0.010797
Time Samples (QUAD) 2s,0.51873,0.0059632
Mag Spec (LIN) 2s,0.75723,0.017677
Mag Spec (QUAD) 2s,0.52774,0.0096922
,Inf,Inf
Time Samples (LIN) 4s,0.54541,0.014501
Time Samples (QUAD) 4s,0.58034,0.044032
Mag Spec (LIN) 4s,0.77395,0.028429
Mag Spec (QUAD) 4s,0.5494,0.0056889


==> data/lda_vt_vf.csv <==
Time Samples,0.53177,0.010797
Time Samples,0.51873,0.0059632
,-Inf,Inf
,Inf,Inf
Mag Spec,0.75723,0.017677
Mag Spec,0.52774,0.0096922
,-Inf,Inf
,Inf,Inf
Mag Spec 15PC,0.74846,0.02189
Mag Spec 15PC,0.71266,0.013651
,-Inf,Inf
,Inf,Inf
Mag Spec 10PC,0.7468,0.019488
Mag Spec 10PC,0.73281,0.026762
,-Inf,Inf
,Inf,Inf
Mag Spec 5PC,0.7302,0.028408
Mag Spec 5PC,0.73139,0.021895
,-Inf,Inf
,Inf,Inf
PSA,0.56425,0.0072507
PSA,0.58132,0.0098621
PSA,0.52093,0.020482
,Inf,Inf
PSM,0.57326,0.0096538
PSM,0.48127,0.006522
PSM,0.59696,0.0049632


==> data/ops_vs_psm.csv <==
PSA (HE) 0.5s,0.56693,0.00072093
PSM (HE) 0.5s,0.63475,0.034327
PSA (PT) 0.5s,-Inf,Inf
,Inf,Inf
PSA (HE) 1s,0.58616,0.031596
PSM (HE) 1s,0.71457,0.027869
PSA (PT) 0.5s,-Inf,Inf
,Inf,Inf
PSA (HE) 2s,0.58338,0.043154
PSM (HE) 2s,0.7327,0.005355
PSA (PT) 0.5s,-Inf,Inf
,Inf,Inf
PSA (HE) 4s,0.64787,0.043553
PSM (HE) 4s,0.72608,0.0036714
PSA (PT) 0.5s,-Inf,Inf
,Inf,Inf
PSA (HE) 8s,0.64203,0.01901
PSM (HE) 8s,0.68027,0.025797
PSA (PT) 8s,0.6491,0.0064348


==> data/psa_hist.csv <==
22.775,44.325,65.875,87.425,108.97,130.53,152.07,173.62,195.18,216.72,238.28,259.82,281.38,302.93,324.48,346.02,367.57,389.12,410.68,432.23
0,0.012252,0.13102,0.2389,0.22765,0.17765,0.10089,0.059882,0.026878,0.013127,0.0062508,0.0027503,0.0017502,0.00062508,0.00025003,0,0.00012502,0,0,0
0,0,0,0.0016077,0.0016077,0,0.0032154,0.0032154,0.033762,0.036977,0.07074,0.17524,0.11254,0.080386,0.13826,0.12058,0.10932,0.067524,0.03537,0.0096463
0.023196,0.021907,0.029639,0.007732,0.012887,0.0090206,0.010309,0.011598,0.0090206,0.023196,0.043814,0.041237,0.091495,0.11211,0.1482,0.16624,0.13531,0.068299,0.028351,0.0064433


==> data/psm_hist.csv <==
19.15,39.45,59.75,80.05,100.35,120.65,140.95,161.25,181.55,201.85,222.15,242.45,262.75,283.05,303.35,323.65,343.95,364.25,384.55,404.85
0,0.017877,0.1924,0.26278,0.23703,0.14052,0.08001,0.036755,0.018627,0.0075009,0.0023753,0.0011251,0.0013752,0.0011251,0.00050006,0,0,0,0,0
0,0,0.0016077,0,0.0016077,0.016077,0.041801,0.030547,0.022508,0.033762,0.13505,0.07717,0.048232,0.072347,0.11093,0.13344,0.11576,0.10932,0.043408,0.0064309
0.030928,0.029639,0.027062,0.012887,0.011598,0.016753,0.0090206,0.007732,0.011598,0.024485,0.03866,0.039948,0.050258,0.13402,0.15851,0.14175,0.13531,0.085052,0.027062,0.007732


==> data/rsvm_varying_windows.csv <==
Mag Spec 0.5s,0.77872,0.0046423,0.918188,0.698241,0.719724
Mag Spec 15PC 0.5s,0.77623,0.0068943,0.914181,0.702471,0.712044
Mag Spec 10PC 0.5s,0.77623,0.0068943,0.914181,0.702471,0.712044
Mag Spec 5PC 0.5s,0.77668,0.0056648,0.919969,0.699466,0.710597
,Inf,Inf
Mag Spec 1s,0.87308,0.0051904,0.953256,0.803721,0.862265
Mag Spec 15PC 1s,0.87331,0.0058642,0.953029,0.803948,0.862945
Mag Spec 10PC 1s,0.87202,0.0060165,0.953937,0.801452,0.860676
Mag Spec 5PC 1s,0.86559,0.0047999,0.953937,0.79351,0.849331
,Inf,Inf
Mag Spec 2s,0.91023,0.0040058,0.978663,0.859649,0.892366
Mag Spec 15PC 2s,0.91086,0.0026483,0.981508,0.861546,0.889521
Mag Spec 10PC 2s,0.90627,0.0015829,0.978189,0.857278,0.883357
Mag Spec 5PC 2s,0.89648,0.0066298,0.978663,0.834993,0.875771
,Inf,Inf
Mag Spec 4s,0.89987,0.010193,0.97006,0.88024,0.849301
Mag Spec 15PC 4s,0.89155,0.013716,0.961078,0.859281,0.854291
Mag Spec 10PC 4s,0.91151,0.009302,0.969062,0.888224,0.877246
Mag Spec 5PC 4s,0.90985,0.0061144,0.969062,0.876248,0.884232


==> data/svm_srvt_vf.csv <==
Time Samples,0.79701,0.015102,0.833096,0.760911
Time Samples,0.56865,0.0089757,0.788525,0.348672
Time Samples,0.76452,0.013225,0.805121,0.723909
Time Samples,0.80413,0.0191,0.829303,0.778937
,Inf,Inf
Mag Spec,0.8314,0.016557,0.912281,0.750474
Mag Spec,0.82262,0.012271,0.901849,0.743359
Mag Spec,0.89708,0.012175,0.927928,0.866224
Mag Spec,0.89163,0.013307,0.946894,0.836338
,Inf,Inf
Mag Spec 15PC,0.84562,0.0083846,0.918445,0.77277
Mag Spec 15PC,0.81385,0.010966,0.899004,0.728653
Mag Spec 15PC,0.89139,0.011071,0.94073,0.84203
Mag Spec 15PC,0.89115,0.011373,0.943575,0.83871
,Inf,Inf
Mag Spec 10PC,0.82997,0.011614,0.853485,0.806452
Mag Spec 10PC,0.81243,0.01665,0.899004,0.725806
Mag Spec 10PC,0.89092,0.0090351,0.92935,0.852467
Mag Spec 10PC,0.88712,0.0054604,0.923186,0.851044
,Inf,Inf
Mag Spec 5PC,0.80792,0.0050368,0.80275,0.813093
Mag Spec 5PC,0.81385,0.016269,0.888573,0.739089
Mag Spec 5PC,0.87954,0.010604,0.92935,0.829696
Mag Spec 5PC,0.87906,0.0095816,0.926505,0.831594
,Inf,Inf
PSA,0.66327,0.011988,0.843528,0.482922
PSA,0.66327,0.011376,0.841157,0.485294
PSA,0.66848,0.0090786,0.881935,0.454934
PSA,0.66896,0.0095151,0.880986,0.456831
,Inf,Inf
PSM,0.72777,0.007441,0.914651,0.540797
PSM,0.72872,0.0071481,0.913703,0.543643
PSM,0.75077,0.0087489,0.880986,0.620493
PSM,0.75528,0.0094993,0.8734,0.637097

==> data/svm_srvt_vf_sns.csv <==
"Time Samples","QDA",83.3,76.1
,"Linear SVM",78.9,34.9
,"Polynomial SVM",80.5,72.4
,"RBF SVM",82.9,77.9
"Magnitude Spectra","QDA",91.2,75.0
,"Linear SVM",90.2,74.3
,"Polynomial SVM",92.8,86.6
,"RBF SVM",94.7,83.6
"15PCs","QDA",91.8,77.3
,"Linear SVM",89.9,72.9
,"Polynomial SVM",94.1,84.2
,"RBF SVM",94.4,83.9
"10PCs","QDA",85.3,80.6
,"Linear SVM",89.9,72.6
,"Polynomial SVM",92.9,85.2
,"RBF SVM",92.3,85.1
"5PCs","QDA",80.3,81.3
,"Linear SVM",88.9,73.9
,"Polynomial SVM",92.9,83.0
,"RBF SVM",92.7,83.2
"PSA","QDA",84.4,48.3
,"Linear SVM",84.1,48.5
,"Polynomial SVM",88.2,45.5
,"RBF SVM",88.1,45.7
"PSM","QDA",91.5,54.1
,"Linear SVM",91.4,54.4
,"Polynomial SVM",88.1,62.0
,"RBF SVM",87.3,63.7


==> data/svm_vt_vf.csv <==
Time Samples,0.51873,0.0059632,0.978189,0.0592698
Time Samples,0.59222,0.017746,0.531532,0.652916
Time Samples,0.75415,0.014981,0.668563,0.839734
Time Samples,0.75059,0.016773,0.667615,0.83357
,Inf,Inf
Mag Spec,0.52774,0.0096922,0.97487,0.0806069
Mag Spec,0.76245,0.016984,0.711238,0.813656
Mag Spec,0.86558,0.011631,0.83926,0.891892
Mag Spec,0.87245,0.010663,0.872451,0.872451
,Inf,Inf
Mag Spec 15PC,0.71266,0.013651,0.910858,0.514462
Mag Spec 15PC,0.75225,0.018447,0.676624,0.827881
Mag Spec 15PC,0.85372,0.014746,0.837838,0.869606
Mag Spec 15PC,0.85917,0.012968,0.846373,0.871977
,Inf,Inf
Mag Spec 10PC,0.73281,0.026762,0.770033,0.69559
Mag Spec 10PC,0.74988,0.017205,0.669986,0.829777
Mag Spec 10PC,0.85894,0.014072,0.835941,0.881935
Mag Spec 10PC,0.86297,0.011408,0.849218,0.876719
,Inf,Inf
Mag Spec 5PC,0.73139,0.021895,0.680891,0.781887
Mag Spec 5PC,0.73542,0.022762,0.640588,0.830251
Mag Spec 5PC,0.83167,0.0056921,0.793741,0.869606
Mag Spec 5PC,0.84282,0.0093823,0.818397,0.867236
,Inf,Inf
PSA,0.58132,0.0098621,0.906117,0.25652
PSA,0.58013,0.0081894,0.916074,0.244192
PSA,0.57895,0.0093565,0.917022,0.240872
PSA,0.5825,0.0094861,0.94642,0.218587
,Inf,Inf
PSM,0.48127,0.006522,0.848269,0.114272
PSM,0.54908,0.013019,0.217639,0.880512
PSM,0.60858,0.015706,0.326221,0.890944
PSM,0.61238,0.011564,0.37743,0.847321


==> data/svm_vt_vf_sns.csv <==
"Time Samples","QDA",97.8,5.9
,"Linear SVM",53.2,65.3
,"Polynomial SVM",66.9,84.0
,"RBF SVM",66.8,83.4
"Magnitude Spectra","QDA",97.5,8.1
,"Linear SVM",71.1,81.4
,"Polynomial SVM",83.9,89.2
,"RBF SVM",87.2,87.2
"15PCs","QDA",91.1,51.4
,"Linear SVM",67.7,82.8
,"Polynomial SVM",83.8,87.0
,"RBF SVM",84.6,87.2
"10PCs","QDA",77.0,69.6
,"Linear SVM",67.0,83.0
,"Polynomial SVM",83.6,88.2
,"RBF SVM",84.9,87.7
"5PCs","QDA",68.1,78.2
,"Linear SVM",64.1,83.0
,"Polynomial SVM",79.4,87.0
,"RBF SVM",81.8,86.7
"PSA","QDA",90.6,25.7
,"Linear SVM",91.6,24.4
,"Polynomial SVM",91.7,24.1
,"RBF SVM",94.6,21.9
"PSM","QDA",84.8,11.4
,"Linear SVM",21.8,88.1
,"Polynomial SVM",32.6,89.1
,"RBF SVM",37.7,84.7


==> data/window_ensembles.csv <==
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.5s) 3s,0.92357,0.003184,0.977289,0.887912,0.905495
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.25s) 3s,0.92381,0.0035177,0.978755,0.889377,0.903297
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.5s) 3s,0.90745,0.0095128,0.973626,0.871795,0.876923
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.25s) 3s,0.91209,0.010784,0.98315,0.87326,0.879853
,Inf,Inf
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.5s) 4s,0.93812,0.020768,0.972056,0.928144,0.914172
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.25s) 4s,0.92349,0.012467,0.987026,0.884232,0.899202
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.5s) 4s,0.92881,0.016126,0.99002,0.89521,0.901198
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.25s) 4s,0.93147,0.01565,0.991018,0.899202,0.904192
,Inf,Inf
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.5s) 5s,0.93569,0.018489,0.981084,0.905422,0.920555
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.25s) 5s,0.93611,0.020365,0.979823,0.906683,0.921816
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.5s) 5s,0.94872,0.012918,0.982346,0.931904,0.931904
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.25s) 5s,0.94704,0.011698,0.982346,0.931904,0.92686
,Inf,Inf
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.5s) 6s,0.9486,0.01653,0.98626,0.926718,0.932824
Time Samples (WEN_CLASS_EDme_WIN2s_OFF0.25s) 6s,0.94555,0.016936,0.983206,0.929771,0.923664
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.5s) 6s,0.9369,0.0077179,0.970992,0.923664,0.916031
Time Samples (WEN_CLASS_EDme_WIN1s_OFF0.25s) 6s,0.93944,0.0092447,0.970992,0.931298,0.916031

